SAS in ESA Datalabs: A New Platform for XMM-Newton Analysis

XMM-Newton is a cornerstone mission of the European Space Agency (ESA) for X-ray astronomy, providing high-quality X-ray data for astrophysical research since the start of the century. Its Science Analysis System (SAS) has been a reliable data reduction and analysis software, evolving throughout the years to meet changing user needs, while incorporating new methods. This paper presents the XMM-SAS Datalab, a tool within the cloud-based ESA Datalabs platform, designed to enhance the interactivity and collaborative potential of SAS. By integrating SAS with a modern, Python-based JupyterLab interface, it enables shared analysis workspaces, removes the need for local software setup, and provides faster access through containerised environments and preconfigured libraries. Moving SAS to the cloud preserves a consistent software setup while eliminating installation complexities, saving time and effort. A case study of the X-ray binary Vela X-1 demonstrates that the Datalabs platform reliably replicates local SAS outputs, with minimal deviations attributed to calibration file versions. The XMM-SAS Datalab allows straightforward X-ray data analysis with collaborative process, setting the way for future adaptations in e-science platforms and multi-wavelength astronomy, while offering traceability and reproducibility of scientific results.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



